Fast Semistochastic Heat-Bath Configuration Interaction

This paper presents in detail our fast semistochastic heat-bath configuration interaction (SHCI) method for solving the many-body Schrodinger equation. We identify and eliminate computational bottlenecks in both the variational and perturbative steps of the SHCI algorithm. We also describe the parallelization and the key data structures in our implementation, such as the distributed hash table. The improved SHCI algorithm enables us to include in our variational wavefunction two orders of magnitude more determinants than has been reported previously with other selected configuration interaction methods. We use our algorithm to calculate an accurate benchmark energy for the chromium dimer with the X2C relativistic Hamiltonian in the cc-pVDZ-DK basis, correlating 28 electrons in 76 spatial orbitals. Our largest calculation uses two billion Slater determinants in the variational space, and semistochastically includes perturbative contributions from at least trillions of additional determinants with better than 10 microhartree statistical uncertainty.

==> excitation/data.txt <==
0                    1      0.426970080903354421
1                  192      0.002281271860680595
2                89256      0.365562043702606310
3             10924092      0.017792626620202239
4            210075301      0.133827902200248428
5            423054224      0.012747546599303087
6            715151309      0.029744431695263383
7            299568980      0.004548687592490464
8            219962292      0.004829882797112247
9             71639896      0.001006758937968281
10            34995886      0.000557168968713219
11            10686236      0.000104847911190038
12             3357415      0.000025187216066844
13              691728      0.000001463270957528
14               72678      0.000000099679964441
15                  84      0.000000000044003361



==> extrapolation/result.json <==
{
  "energy_var": {
    "1.00e-05": -2099.8937609112136, 
    "1.00e-04": -2099.844568520595, 
    "3.00e-05": -2099.875327432131, 
    "3.00e-04": -2099.8022166591068, 
    "5.00e-05": -2099.863816171976, 
    "3.00e-06": -2099.9063217326075, 
    "2.00e-04": -2099.8199068579565, 
    "2.00e-05": -2099.8830270183703, 
    "7.00e-05": -2099.8550163559676, 
    "5.00e-06": -2099.90178067718, 
    "7.00e-06": -2099.898165495361
  }, 
  "config": {
    "pt_sto_mem_usage": 0.5, 
    "eps_vars_schedule": [
      0.005, 
      0.002, 
      0.001, 
      0.0007, 
      0.0005, 
      0.0002, 
      0.0001
    ], 
    "n_up": 14, 
    "time_sym": true, 
    "system": "chem", 
    "eps_vars": [
      0.0003, 
      0.0002, 
      0.0001, 
      7e-05, 
      5e-05, 
      3e-05, 
      2e-05, 
      1e-05, 
      7e-06, 
      5e-06, 
      3e-06
    ], 
    "chem": {
      "irreps": [
        1, 
        2, 
        3, 
        4, 
        5, 
        6, 
        7, 
        8, 
        9, 
        10
      ], 
      "point_group": "dih", 
      "irrep_occs_dn": [
        4, 
        2, 
        1, 
        2, 
        1, 
        2, 
        1, 
        0, 
        1, 
        0
      ], 
      "irrep_occs_up": [
        4, 
        2, 
        1, 
        2, 
        1, 
        2, 
        1, 
        0, 
        1, 
        0
      ]
    }, 
    "n_dn": 14
  }, 
  "n_elecs": 28, 
  "energy_hf": -2098.5226334031113, 
  "energy_total": {
    "extrapolated": {
      "uncert": 0.0004088472255716624, 
      "value": -2099.9223764213302
    }, 
    "1.00e-05": {
      "1.00e-11": {
        "uncert": 1.057092990952232e-06, 
        "value": -2099.916595163277
      }
    }, 
    "1.00e-04": {
      "1.00e-10": {
        "uncert": 8.606927442561099e-06, 
        "value": -2099.9054378347855
      }
    }, 
    "3.00e-05": {
      "3.00e-11": {
        "uncert": 6.858050956729167e-06, 
        "value": -2099.91235644833
      }
    }, 
    "3.00e-04": {
      "3.00e-10": {
        "uncert": 1.912949554972236e-05, 
        "value": -2099.896582439657
      }
    }, 
    "5.00e-05": {
      "5.00e-11": {
        "uncert": 7.124973317560784e-06, 
        "value": -2099.909741297034
      }
    }, 
    "3.00e-06": {
      "3.00e-12": {
        "uncert": 6.195899796233245e-06, 
        "value": -2099.9192055895237
      }
    }, 
    "2.00e-04": {
      "2.00e-10": {
        "uncert": 1.1922937964314754e-05, 
        "value": -2099.9000959232285
      }
    }, 
    "2.00e-05": {
      "2.00e-11": {
        "uncert": 8.004439618275597e-06, 
        "value": -2099.9141318281436
      }
    }, 
    "7.00e-05": {
      "7.00e-11": {
        "uncert": 7.509896036384897e-06, 
        "value": -2099.907767161431
      }
    }, 
    "5.00e-06": {
      "5.00e-12": {
        "uncert": 2.9994528071569555e-06, 
        "value": -2099.918306169139
      }
    }, 
    "7.00e-06": {
      "7.00e-12": {
        "uncert": 1.0890375886647896e-06, 
        "value": -2099.9175405731276
      }
    }
  }
}

==> ptdets/data.csv <==
log_eps_pt,log_n_dets
-6,1.934498451
-7.096910013,3.568401219
-7,3.412830003
-6.698970004,2.921790486
-6.397940009,2.42553422
-6.22184875,2.14113609
-7.522878745,5.25430875

==> scalability/dtm.csv <==
nodes,time,speedup
1,2062,1
2,1263,1.632620744
4,750,2.749333333
8,390,5.287179487
16,183,11.26775956

==> scalability/var.csv <==
nodes,time,speedup
1,2970,1
2,1503,1.976047904
4,776,3.827319588
8,423,7.021276596
16,247,12.0242915

==> speedup/speedup.csv <==
Dets,Fast SHCI,SHCI,Brute Force,Elements
0.5,,,1.83,
1.2,,,12.97,
2.5,0.57,1.92,50.5,
7.1,2.93,21.6,,2732865492
12,6.53,55.77,,5328081322
18.3,13.2,118.35,,9296563212
24.8,20.7,217.09,,13226247311
35.2,35.6,,,20276977913

